Creating Capsule Wardrobes from Fashion Images

We propose to automatically create capsule wardrobes. Given an inventory of candidate garments and accessories, the algorithm must assemble a minimal set of items that provides maximal mix-and-match outfits. We pose the task as a subset selection problem. To permit efficient subset selection over the space of all outfit combinations, we develop submodular objective functions capturing the key ingredients of visual compatibility, versatility, and user-specific preference. Since adding garments to a capsule only expands its possible outfits, we devise an iterative approach to allow near-optimal submodular function maximization. Finally, we present an unsupervised approach to learn visual compatibility from "in the wild" full body outfit photos; the compatibility metric translates well to cleaner catalog photos and improves over existing methods. Our results on thousands of pieces from popular fashion websites show that automatic capsule creation has potential to mimic skilled fashionistas in assembling flexible wardrobes, while being significantly more scalable.

==> new_plot_ctm.dat <==
0.000777000777001 0.166666666667 
0.0104895104895 0.290322580645 
0.0190365190365 0.28323699422 
0.0275835275835 0.280632411067 
0.039627039627 0.303571428571 
0.0477855477855 0.295673076923 
0.0540015540016 0.27967806841 
0.0613830613831 0.273356401384 
0.0695415695416 0.27203647416
0.0745920745921 0.259459459459 
0.0843045843046 0.263669501823 
0.0905205905206 0.257743362832 
0.0979020979021 0.255837563452 
0.101787101787 0.245778611632 
0.109945609946 0.246730601569 
0.118881118881 0.248578391552 
0.124708624709 0.244851258581 
0.132867132867 0.245161290323 
0.138306138306 0.241029113067
0.14257964258 0.23540731238
0.15034965035 0.23554473524
0.159285159285 0.237543453071 
0.165501165501 0.235229155163 
0.17094017094 0.2326811211 
0.174825174825 0.228194726166 
0.180652680653 0.226277372263 
0.188034188034 0.2263797942 
0.192696192696 0.223121907332 
0.198912198912 0.222222222222 
0.205905205905 0.222036028488 
0.211732711733 0.220558478349 
0.216006216006 0.217612524462 
0.222222222222 0.216830932525 
0.230380730381 0.217934582874 
0.233877233877 0.214923241699 
0.240481740482 0.214706902532 
0.247474747475 0.214405923931 
0.253302253302 0.213280994439
0.260295260295 0.213375796178 
0.266122766123 0.212534905368 
0.27466977467 0.213530655391 
0.278166278166 0.210898379971 
0.283993783994 0.209936817921 
0.287101787102 0.207234997196 
0.292152292152 0.20602739726 
0.297202797203 0.204764453961 
0.303418803419 0.204503796805
0.308469308469 0.203433256469 
0.314685314685 0.203262233375 
0.31857031857 0.201424711373 
0.323620823621 0.200384892952 
0.330613830614 0.200660221646 
0.333333333333 0.198335644938 
0.339549339549 0.198006343453 
0.346930846931 0.198532681192 
0.353535353535 0.198603230031
0.358974358974 0.19794344473 
0.368298368298 0.199536939592 
0.370629370629 0.19739292365 
0.376845376845 0.197274761033
0.38344988345 0.1974
0.390831390831 0.197642436149
0.398212898213 0.197838255163
0.40404040404 0.197493353589 
0.409090909091 0.196932859547
0.412975912976 0.195548197204
0.417249417249 0.194459532863 
0.425407925408 0.195291599786 
0.43006993007 0.194449323731 
0.433566433566 0.193246753247 
0.43783993784 0.192452185792 
0.443278943279 0.19199057715 
0.447940947941 0.191242328744
0.454545454545 0.191489361702 
0.459595959596 0.190929632021
0.463480963481 0.189968152866 
0.471250971251 0.190513585676
0.475912975913 0.189775367932 
0.482128982129 0.189726341538 
0.487179487179 0.189311594203 
0.491452991453 0.188580799046 
0.498445998446 0.188787522072 
0.504273504274 0.188635372766 
0.510101010101 0.188513998564 
0.514763014763 0.188023272314 
0.518648018648 0.187210769878 
0.52331002331 0.186668514412 
0.525641025641 0.185266328906 
0.532634032634 0.185546082014 
0.536907536908 0.184932423391 
0.540404040404 0.184019050139 
0.547008547009 0.184196755625 
0.550116550117 0.183087664856 
0.55439005439 0.18255085071 
0.559052059052 0.182082753385 
0.565268065268 0.182034279995 
0.56993006993 0.181559405941 
0.574592074592 0.181161195492 
0.58041958042 0.181090909091 
0.582750582751 0.179920834833 
0.587801087801 0.179648539539
0.594405594406 0.179809613351 
0.600233100233 0.179755671902 
0.604895104895 0.179336558397 
0.613830613831 0.180303549013 
0.618881118881 0.180020341282 
0.623543123543 0.179610564011 
0.628205128205 0.179268292683 
0.635198135198 0.179571663921 
0.638306138306 0.178839664744 
0.642968142968 0.178436657682 
0.64763014763 0.178136353922 
0.652680652681 0.177966101695 
0.656565656566 0.177483721907 
0.663558663559 0.177824049974 
0.667055167055 0.177211270513 
0.670551670552 0.17650066469 
0.676379176379 0.17651830072 
0.679487179487 0.175743569132 
0.685314685315 0.175767237943 
0.691530691531 0.17583720241 
0.696192696193 0.175531393868 
0.703185703186 0.175847663461 
0.707847707848 0.175631386158 
0.713286713287 0.175592960979 
0.717171717172 0.17512569964
0.720668220668 0.174588235294 
0.723387723388 0.173823749066 
0.727661227661 0.173490181549 
0.734265734266 0.173697270471 
0.739704739705 0.173659248449 
0.741647241647 0.172822741264 
0.749417249417 0.17320642902 
0.755633255633 0.173351158645 
0.760683760684 0.173243673686 
0.765345765346 0.172989111345 
0.768842268842 0.17252201203
0.775058275058 0.172682420151 
0.778554778555 0.172164948454 
0.783993783994 0.172066848568
0.789821289821 0.172083968173 
0.795648795649 0.172057464505 
0.800310800311 0.171838505172 
0.803807303807 0.171374140644 
0.808469308469 0.171205265323
0.813131313131 0.171024677235 
0.818958818959 0.171020606847 
0.823620823621 0.170871282341 
0.828282828283 0.170710224998 
0.832944832945 0.170537702832 
0.83682983683 0.170222854433 
0.839937839938 0.169728371801 
0.843045843046 0.169213973799 
0.847319347319 0.168991166899 
0.853146853147 0.169053117783 
0.859751359751 0.169267247973 
0.866355866356 0.169504408635 
0.872571872572 0.169663091101 
0.87567987568 0.169193814743 
0.880341880342 0.16899097621 
0.885392385392 0.168889876982 
0.890054390054 0.16875368297 
0.893939393939 0.168448023426 
0.899766899767 0.168558951965 
0.905205905206 0.168584038782 
0.909479409479 0.168393036973 
0.913364413364 0.168132732604 
0.919968919969 0.168325277225 
0.923076923077 0.167903328387 
0.92735042735 0.167697063369 
0.933954933955 0.167924001118 
0.940170940171 0.168090574425 
0.942501942502 0.167576155281 
0.947940947941 0.167616954043 
0.951825951826 0.167361158549 
0.956876456876 0.167323369565 
0.960372960373 0.167004458857
0.965811965812 0.16704743986
0.96891996892 0.166688945328 
0.975524475524 0.166932588751 
0.979409479409 0.166710752546 
0.98445998446 0.166677629415
0.989121989122 0.166579429469 
0.994949494949 0.166688362406 
1.0 0.166666666667 

==> plot_bilstm.dat <==
0.0011655011655 0.0576923076923
0.00505050505051 0.0984848484848
0.00971250971251 0.117924528302
0.0135975135975 0.119863013699
0.019425019425 0.134408602151
0.0252525252525 0.143805309735
0.03108003108 0.15009380863
0.0345765345765 0.144951140065
0.03885003885 0.14409221902
0.045066045066 0.149870801034
0.0516705516706 0.155555555556
0.0559440559441 0.154010695187
0.0621600621601 0.15763546798
0.0664335664336 0.156164383562
0.0722610722611 0.15829787234
0.0777000777001 0.15923566879
0.0835275835276 0.160928143713
0.0916860916861 0.166666666667
0.0994560994561 0.171008684035
0.106837606838 0.174381737476
0.115384615385 0.179131483715
0.123543123543 0.182968929804
0.129370629371 0.183168316832
0.132867132867 0.18018967334
0.141414141414 0.184024266936
0.146464646465 0.183187560739
0.1554001554 0.187003272557
0.163947163947 0.19009009009
0.169386169386 0.189482833551
0.177933177933 0.192275398825
0.183372183372 0.191714053615
0.190753690754 0.193154996066
0.199300699301 0.195652173913
0.205128205128 0.195338512764
0.211344211344 0.195472511678
0.218725718726 0.196578212291
0.224941724942 0.196671195652
0.232711732712 0.198082010582
0.240481740482 0.199355877617
0.245532245532 0.198430141287
0.252525252525 0.199081163859
0.258352758353 0.198804185351
0.266511266511 0.200233508465
0.269619269619 0.197889934417
0.275446775447 0.197658210204
0.282051282051 0.197982001636
0.286713286713 0.196957566053
0.294871794872 0.19817232376
0.299145299145 0.196930946292
0.301476301476 0.194486215539
0.307303807304 0.194348894349
0.312742812743 0.193975903614
0.319347319347 0.194234404537
0.326728826729 0.194991884999
0.330225330225 0.193489642613
0.33682983683 0.193786320966
0.343434343434 0.194029850746
0.350038850039 0.194348576359
0.358974358974 0.195928753181
0.365578865579 0.196205170976
0.372183372183 0.19631147541
0.380341880342 0.197299476018
0.385003885004 0.196510013881
0.39121989122 0.196526151444
0.395493395493 0.19558117195
0.401320901321 0.195384906374
0.407148407148 0.19523099851
0.412975912976 0.195081666361
0.417637917638 0.1944293724
0.425407925408 0.195152379255
0.433177933178 0.195888966971
0.439782439782 0.196119196119
0.445221445221 0.195797027166
0.450271950272 0.195348053261
0.457653457653 0.19587628866
0.463092463092 0.195602231703
0.46891996892 0.195465587045
0.476301476301 0.195971867008
0.482128982129 0.195833990847
0.486790986791 0.195262583762
0.490287490287 0.194243496999
0.495337995338 0.193857381785
0.5 0.193330328977
0.506604506605 0.193557963485
0.512043512044 0.193311821649
0.519425019425 0.193768115942
0.526806526807 0.194241512677
0.532634032634 0.194165132418
0.53885003885 0.19423049993
0.543900543901 0.193825280354
0.550116550117 0.193892920718
0.55439005439 0.193281863741
0.561771561772 0.193755862254
0.568764568765 0.194061505832
0.573426573427 0.193573770492
0.577311577312 0.192761707096
0.583527583528 0.192836050841
0.589355089355 0.192732816669
0.592463092463 0.191775653924
0.598679098679 0.191857569721
0.604118104118 0.191691321499
0.608391608392 0.191138777005
0.614219114219 0.191080493111
0.61926961927 0.1907839617
0.625485625486 0.19082612303
0.631701631702 0.190867472708
0.635586635587 0.190254680777
0.638694638695 0.18937910379
0.644910644911 0.189454462451
0.651126651127 0.189528440574
0.656954156954 0.189510254399
0.663558663559 0.18967240422
0.668609168609 0.189433131535
0.673271173271 0.189068295876
0.675602175602 0.188060992754
0.679875679876 0.187627318538
0.685314685315 0.187519931966
0.691142191142 0.187519763887
0.695415695416 0.187101494721
0.701631701632 0.187189054726
0.705905205905 0.186742034943
0.710567210567 0.186442405708
0.717948717949 0.186855409505
0.721833721834 0.186359077232
0.726107226107 0.185914652343
0.729992229992 0.185433731373
0.73581973582 0.185449916773
0.738927738928 0.184785776741
0.743201243201 0.184421093223
0.746309246309 0.183774992825
0.752525252525 0.183898224627
0.755633255633 0.183248539665
0.759906759907 0.1829063026
0.766122766123 0.183033228142
0.77195027195 0.183066150728
0.774281274281 0.182242136064
0.778554778555 0.181917211329
0.782828282828 0.181580607371
0.787101787102 0.181265097969
0.792540792541 0.181220573865
0.799145299145 0.181425295467
0.803418803419 0.181117533719
0.810023310023 0.181335884502
0.814296814297 0.181032993609
0.818958818959 0.180820037742
0.823620823621 0.180594599199
0.82634032634 0.179964463999
0.830225330225 0.179594923943
0.833721833722 0.179146840304
0.838772338772 0.179021558872
0.843045843046 0.178747940692
0.845376845377 0.178068739771
0.84965034965 0.177804878049
0.854700854701 0.177705977383
0.85742035742 0.177126805778
0.860916860917 0.176686333918
0.86519036519 0.176437965457
0.868298368298 0.175942690703
0.873348873349 0.175844806008
0.879953379953 0.176072761194
0.885003885004 0.175988875155
0.889277389277 0.175738963532
0.893939393939 0.175581838993
0.897435897436 0.175199089875
0.901320901321 0.174869978141
0.906371406371 0.17479583427
0.910256410256 0.174486148347
0.915695415695 0.17448919159
0.918803418803 0.174037824711
0.9222999223 0.173677664789
0.926184926185 0.173394428686
0.927738927739 0.172680598742
0.931235431235 0.172334459702
0.933566433566 0.171777825434
0.939393939394 0.171867225816
0.942501942502 0.171460880628
0.944832944833 0.17091854663
0.949883449883 0.170871479488
0.956487956488 0.171079146689
0.959984459984 0.170743504699
0.963869463869 0.170492028587
0.967365967366 0.170174958994
0.968531468531 0.169453507341
0.973581973582 0.169415900487
0.977466977467 0.169176976869
0.98174048174 0.169007490637
0.984848484848 0.168640234167
0.987956487956 0.168265731489
0.990675990676 0.16784045284
0.994560994561 0.167616054475
0.997668997669 0.167263726959
1.0 0.166785459729

==> plot_lda.dat <==
0.0003885003885 0.0144927536232
0.000777000777001 0.0133333333333
0.001554001554 0.0173913043478
0.003108003108 0.0258064516129
0.004662004662 0.0307692307692
0.00543900543901 0.0297872340426
0.00660450660451 0.0309090909091
0.00893550893551 0.0365079365079
0.012432012432 0.0450704225352
0.013209013209 0.0430379746835
0.017871017871 0.0528735632184
0.022533022533 0.0610526315789
0.0244755244755 0.0611650485437
0.0275835275835 0.063963963964
0.03108003108 0.0672268907563
0.0376845376845 0.0763779527559
0.0400155400155 0.0762962962963
0.044289044289 0.0797202797203
0.048174048174 0.082119205298
0.0532245532246 0.0861635220126
0.0555555555556 0.085628742515
0.0574980574981 0.0845714285714
0.0621600621601 0.0874316939891
0.0648795648796 0.0874345549738
0.0672105672106 0.0869346733668
0.0722610722611 0.0898550724638
0.0757575757576 0.0906976744186
0.0800310800311 0.0923766816143
0.0823620823621 0.0917748917749
0.0885780885781 0.0953974895397
0.0924630924631 0.0963562753036
0.0967365967366 0.0976470588235
0.100621600622 0.0984790874525
0.105283605284 0.1
0.109168609169 0.100716845878
0.113442113442 0.101742160279
0.117327117327 0.102372881356
0.122377622378 0.10396039604
0.124708624709 0.103215434084
0.130924630925 0.105642633229
0.135975135975 0.107033639144
0.141025641026 0.108358208955
0.145687645688 0.109329446064
0.149572649573 0.109686609687
0.157731157731 0.113091922006
0.162393162393 0.113896457766
0.167443667444 0.114933333333
0.172105672106 0.115665796345
0.176379176379 0.116112531969
0.180264180264 0.116290726817
0.186868686869 0.118181818182
0.193473193473 0.12
0.197746697747 0.120330969267
0.202797202797 0.121113689095
0.207070707071 0.121412300683
0.214840714841 0.123713646532
0.219502719503 0.124175824176
0.226107226107 0.125701943844
0.230769230769 0.126114649682
0.236208236208 0.126931106472
0.241647241647 0.12772073922
0.250194250194 0.130101010101
0.254079254079 0.130019880716
0.262237762238 0.132093933464
0.270396270396 0.134104046243
0.276612276612 0.135104364326
0.282828282828 0.136074766355
0.287878787879 0.136464088398
0.294871794872 0.137749546279
0.302253302253 0.139177101968
0.308469308469 0.140035273369
0.313131313131 0.140173913043
0.322455322455 0.142367066895
0.332167832168 0.144670050761
0.339160839161 0.145718577867
0.345376845377 0.14643386592
0.351592851593 0.147130547878
0.356643356643 0.147327876745
0.363636363636 0.14831247029
0.370629370629 0.149272414333
0.376845376845 0.149899551847
0.382672882673 0.150358723859
0.390054390054 0.151410043734
0.395493395493 0.151691253166
0.401320901321 0.152090694935
0.407536907537 0.152648428405
0.415306915307 0.153768699655
0.422688422688 0.154721274175
0.427738927739 0.154808773903
0.433566433566 0.155172413793
0.438616938617 0.155253025303
0.444055944056 0.155467899891
0.449883449883 0.15581270183
0.454156954157 0.155617678381
0.461926961927 0.156612223393
0.467754467754 0.156934306569
0.474358974359 0.157507739938
0.479409479409 0.157558733401
0.487956487956 0.158746208291
0.494172494172 0.159139246841
0.500777000777 0.159668029233
0.50777000777 0.160309088679
0.517482517483 0.161787926637
0.522144522145 0.161674485745
0.529137529138 0.162278088884
0.536130536131 0.162870293875
0.545843045843 0.164269846837
0.553224553225 0.164948453608
0.559440559441 0.16527028578
0.567210567211 0.166041169112
0.572261072261 0.166009241519
0.579254079254 0.166536356529
0.585081585082 0.166722019263
0.590909090909 0.166904422254
0.600621600622 0.168171434787
0.606449106449 0.168338186132
0.614219114219 0.169036672725
0.621989121989 0.169723311778
0.628982128982 0.170188163566
0.63480963481 0.170332534139
0.64257964258 0.170991419415
0.64763014763 0.170921767661
0.654623154623 0.171361741076
0.660839160839 0.171592857863
0.667443667444 0.171920344241
0.67365967366 0.172143353519
0.680652680653 0.172559834532
0.687645687646 0.172969803577
0.695027195027 0.173470377194
0.701243201243 0.173674588665
0.707459207459 0.173875680321
0.71250971251 0.17378944376
0.719502719503 0.17417473902
0.726495726496 0.174554279847
0.731546231546 0.174464930974
0.739316239316 0.175020693461
0.743201243201 0.174655345567
0.749417249417 0.174839119007
0.754856254856 0.174840277153
0.761072261072 0.175020101849
0.767288267288 0.175197374257
0.774281274281 0.175548313221
0.780108780109 0.175631942622
0.785936285936 0.175714409798
0.793317793318 0.176140774605
0.800699300699 0.176561295297
0.806138306138 0.176550667915
0.809634809635 0.176117637117
0.815462315462 0.176194073701
0.822066822067 0.176436254482
0.827505827506 0.176426737348
0.832167832168 0.176252777092
0.840326340326 0.176816806997
0.844988344988 0.17664257289
0.850038850039 0.176551278948
0.855866355866 0.176621502445
0.862470862471 0.176850155341
0.868686868687 0.176996754532
0.874514374514 0.177062849052
0.878010878011 0.176659110451
0.884226884227 0.176804163754
0.89121989122 0.177101829692
0.895493395493 0.17685874319
0.901320901321 0.17692366354
0.90675990676 0.176911998787
0.910256410256 0.17652377006
0.915695415695 0.176514640905
0.918414918415 0.175984515745
0.921522921523 0.175534670317
0.925796425796 0.175310821746
0.929681429681 0.175016455789
0.934731934732 0.174943648658
0.938616938617 0.174654810959
0.94289044289 0.174441170129
0.94560994561 0.173944114915
0.949494949495 0.173665885028
0.952602952603 0.173249487741
0.957264957265 0.173118808403
0.961538461538 0.172919723328
0.9662004662 0.172792329605
0.970862470862 0.172666344227
0.973581973582 0.172198172198
0.975912975913 0.171655049884
0.978632478632 0.171197498981
0.982517482517 0.170947681492
0.986013986014 0.170633319887
0.987567987568 0.169987963087
0.990675990676 0.169615538114
0.994560994561 0.169379383353
0.996891996892 0.1688824536
0.997668997669 0.168128846406
0.998057498057 0.167317962746
1.0 0.166774653363

==> plot_monomer.dat <==
0.0011655011655 0.136363636364
0.00582750582751 0.145631067961
0.00815850815851 0.114754098361
0.013209013209 0.12927756654
0.016317016317 0.122093023256
0.0221445221445 0.134433962264
0.0268065268065 0.136904761905
0.0322455322455 0.142123287671
0.036519036519 0.14156626506
0.042735042735 0.147849462366
0.047397047397 0.148058252427
0.0532245532246 0.151548672566
0.0578865578866 0.151422764228
0.0633255633256 0.153195488722
0.0664335664336 0.149475524476
0.0707070707071 0.148692810458
0.0765345765346 0.151073619632
0.0800310800311 0.148736462094
0.0850815850816 0.149386084584
0.0920745920746 0.153298835705
0.0944055944056 0.149354640443
0.100233100233 0.151142355009
0.105672105672 0.152210408506
0.113053613054 0.155865024103
0.11926961927 0.157597535934
0.122766122766 0.155818540434
0.125097125097 0.15275142315
0.129370629371 0.152193784278
0.133255633256 0.151167915381
0.136363636364 0.149361702128
0.141414141414 0.149732620321
0.144910644911 0.148546395858
0.147241647242 0.146219135802
0.151515151515 0.145958083832
0.156177156177 0.146022520886
0.159285159285 0.14467184192
0.163947163947 0.144768439108
0.167832167832 0.144192256342
0.172882672883 0.14466840052
0.179098679099 0.145978467384
0.183760683761 0.14603272615
0.187645687646 0.145481927711
0.191530691531 0.145
0.197746697747 0.146264367816
0.202797202797 0.146629213483
0.20473970474 0.14478021978
0.208236208236 0.144086021505
0.214840714841 0.145526315789
0.221056721057 0.146649484536
0.226107226107 0.14696969697
0.2331002331 0.148514851485
0.238927738928 0.149235622422
0.24358974359 0.149214659686
0.248251748252 0.149194489844
0.252913752914 0.149209259684
0.25641025641 0.14848143982
0.265345765346 0.150905877154
0.270396270396 0.151107251411
0.275058275058 0.151056112652
0.279331779332 0.150828613384
0.282828282828 0.150195997524
0.28749028749 0.150162337662
0.290986790987 0.149560702875
0.29526029526 0.149371069182
0.302641802642 0.150706132714
0.309634809635 0.151838445418
0.315073815074 0.152186151248
0.321678321678 0.153049907579
0.324786324786 0.152276867031
0.330225330225 0.152575839167
0.334498834499 0.152362413732
0.338772338772 0.152154946781
0.343434343434 0.152125279642
0.347319347319 0.151756917332
0.353535353535 0.152403282532
0.358585858586 0.152511566424
0.364801864802 0.15313111546
0.368686868687 0.152768834514
0.371406371406 0.151938970121
0.376068376068 0.151914626491
0.379176379176 0.151270923745
0.383838383838 0.151255358236
0.388111888112 0.15108892922
0.393939393939 0.15152420801
0.400543900544 0.152244536326
0.402874902875 0.151342673672
0.409479409479 0.152026539737
0.415695415695 0.15255203878
0.419968919969 0.152382294897
0.424630924631 0.152355729021
0.431235431235 0.153019023987
0.43783993784 0.153667848377
0.443667443667 0.154032910709
0.446775446775 0.153456098212
0.452602952603 0.153795379538
0.458041958042 0.154016982364
0.463869463869 0.154363283775
0.469696969697 0.154702495202
0.479797979798 0.156428119063
0.486790986791 0.157096288867
0.491841491841 0.157149950348
0.498057498057 0.157571288102
0.506216006216 0.158573688694
0.510878010878 0.158471920945
0.51825951826 0.159226545715
0.521756021756 0.158765811562
0.528360528361 0.15925058548
0.532634032634 0.159048723898
0.536130536131 0.158620689655
0.542735042735 0.159111617312
0.549728049728 0.159706546275
0.555167055167 0.159843400447
0.562548562549 0.160514355393
0.566045066045 0.160057124025
0.569153069153 0.159533921376
0.575369075369 0.159883407104
0.580808080808 0.16001284384
0.585858585859 0.160033959461
0.593628593629 0.160774410774
0.596736596737 0.160233674108
0.602564102564 0.160459342024
0.60878010878 0.160783911348
0.613830613831 0.160765160765
0.620435120435 0.161182882519
0.625485625486 0.161193432119
0.631313131313 0.16140246325
0.637140637141 0.16160819866
0.643745143745 0.162006257333
0.649961149961 0.162285381705
0.6554001554 0.162383290018
0.660450660451 0.16238418187
0.665112665113 0.162274881517
0.672494172494 0.162810383747
0.675990675991 0.162434652726
0.68142968143 0.162512739739
0.688034188034 0.162880529753
0.69425019425 0.16315164795
0.703574203574 0.164143931841
0.707847707848 0.163952128138
0.714452214452 0.164284438092
0.719114219114 0.164183076104
0.72533022533 0.164435441254
0.731157731158 0.164582422387
0.737762237762 0.164915327833
0.742424242424 0.164812419146
0.749028749029 0.165139186296
0.753302253302 0.164951084645
0.758352758353 0.164934516265
0.76418026418 0.165086026018
0.768065268065 0.164818674448
0.775446775447 0.165300207039
0.780108780109 0.165199506376
0.787101787102 0.165590519003
0.794871794872 0.166138855055
0.800699300699 0.166263310745
0.806138306138 0.166306003046
0.811188811189 0.166281755196
0.819735819736 0.166970008705
0.825174825175 0.167020523708
0.82905982906 0.166757833867
0.833721833722 0.166653723693
0.839549339549 0.166782434205
0.843822843823 0.166602746031
0.846930846931 0.166171202073
0.853923853924 0.166527767255
0.857808857809 0.166277581143
0.862082362082 0.166105247399
0.869463869464 0.166530247786
0.874902874903 0.16658036837
0.878787878788 0.166335759982
0.884226884227 0.166386431757
0.889665889666 0.166424418605
0.893162393162 0.166112716763
0.897047397047 0.165876436782
0.901709401709 0.165785714286
0.907925407925 0.165968326113
0.915695415695 0.166443047807
0.919968919969 0.166280457833
0.925796425796 0.166398994484
0.931623931624 0.166504652132
0.937062937063 0.166551581273
0.941724941725 0.166460651009
0.94560994561 0.166234121022
0.951825951826 0.166406303063
0.955322455322 0.166114976694
0.962703962704 0.16649868978
0.96891996892 0.166677805253
0.97397047397 0.166655587316
0.979797979798 0.166765853336
0.98445998446 0.166677629415
0.990675990676 0.166852057842
0.995337995338 0.166764303847
1.0 0.166677459043

==> plot_polylda.dat <==
0.0003885003885 0.25
0.00893550893551 0.27380952381
0.0151515151515 0.237804878049
0.0221445221445 0.233606557377
0.0260295260295 0.206790123457
0.0314685314685 0.200495049505
0.0384615384615 0.204545454545
0.044289044289 0.202127659574
0.049728049728 0.198757763975
0.0540015540016 0.191988950276
0.0586635586636 0.187810945274
0.0641025641026 0.18665158371
0.0714840714841 0.190871369295
0.0765345765346 0.188697318008
0.0823620823621 0.188612099644
0.0885780885781 0.189368770764
0.0940170940171 0.188473520249
0.100233100233 0.189149560117
0.106837606838 0.190443213296
0.112665112665 0.190288713911
0.117715617716 0.188902743142
0.126262626263 0.192992874109
0.131313131313 0.191609977324
0.137140637141 0.191431670282
0.140637140637 0.18814968815
0.144522144522 0.185628742515
0.15034965035 0.185700575816
0.155788655789 0.185304990758
0.160450660451 0.184046345811
0.163558663559 0.181153184165
0.168609168609 0.180532445923
0.17365967366 0.179951690821
0.179098679099 0.179797191888
0.184149184149 0.179273827534
0.189976689977 0.179515418502
0.198523698524 0.182239657632
0.203574203574 0.181692094313
0.207459207459 0.18016194332
0.212898212898 0.180026281209
0.218725718726 0.180217669654
0.223387723388 0.179463171036
0.228826728827 0.179354445798
0.235431235431 0.180142687277
0.238927738928 0.178571428571
0.245143745144 0.179057888763
0.249417249417 0.178135405105
0.253690753691 0.177252985885
0.25912975913 0.177205100956
0.265345765346 0.17767950052
0.273115773116 0.179153924567
0.277389277389 0.178321678322
0.282051282051 0.177766895201
0.287101787102 0.177473583093
0.293317793318 0.177898209237
0.296425796426 0.176456984274
0.299922299922 0.175295186194
0.307692307692 0.176628010705
0.315073815074 0.177695004382
0.319347319347 0.177002583979
0.325951825952 0.177603725656
0.332556332556 0.178184845962
0.339160839161 0.178746928747
0.344988344988 0.178887993554
0.348484848485 0.177835051546
0.355089355089 0.17837626854
0.360916860917 0.178516525749
0.368686868687 0.179598788796
0.374514374514 0.179716629381
0.382672882673 0.180933137399
0.387334887335 0.180485155684
0.392385392385 0.18022840828
0.397435897436 0.179978888107
0.399378399378 0.178348369188
0.404817404817 0.178302532512
0.409090909091 0.177751519244
0.412975912976 0.177048634244
0.416472416472 0.176199868508
0.419968919969 0.175373134328
0.426184926185 0.175688661115
0.432400932401 0.175996204934
0.437451437451 0.175827607745
0.441724941725 0.175354719309
0.447940947941 0.175655088361
0.452602952603 0.175346177002
0.456099456099 0.174598453302
0.459595959596 0.173868312757
0.463480963481 0.17330040674
0.469308469308 0.173463526709
0.473193473193 0.172913117547
0.477078477078 0.172375070185
0.482517482517 0.172404219878
0.487179487179 0.17215815486
0.491452991453 0.171781640413
0.495726495726 0.1714132187
0.502331002331 0.171850079745
0.508158508159 0.17201472909
0.513209013209 0.171915668922
0.51825951826 0.17181865018
0.521756021756 0.171213666497
0.525641025641 0.170747097426
0.529914529915 0.170414792604
0.536519036519 0.170831271648
0.543123543124 0.171239588437
0.546231546232 0.170548277535
0.551282051282 0.170470927439
0.55710955711 0.17063303189
0.562937062937 0.170792079208
0.567210567211 0.170481083606
0.571484071484 0.170175844516
0.575757575758 0.169876203576
0.582750582751 0.170377101318
0.587801087801 0.170306168393
0.594405594406 0.170682730924
0.598290598291 0.170278637771
0.601398601399 0.169662428759
0.606060606061 0.169491525424
0.610722610723 0.169323567428
0.615773115773 0.169265271252
0.620823620824 0.169207962728
0.625874125874 0.169151616968
0.63209013209 0.169408579758
0.639083139083 0.169867823214
0.645687645688 0.170217124129
0.651126651127 0.170255993499
0.656954156954 0.170395002015
0.663947163947 0.170831667333
0.666278166278 0.170071400238
0.671717171717 0.170110192837
0.675602175602 0.169757907068
0.679487179487 0.169411080976
0.686868686869 0.169934640523
0.69425019425 0.170450209844
0.700466200466 0.170673987126
0.704351204351 0.170330702743
0.710567210567 0.170552032824
0.717171717172 0.170862643465
0.721833721834 0.170709298052
0.726495726496 0.170558190441
0.730769230769 0.1703187251
0.737373737374 0.170622078389
0.74087024087 0.170207068904
0.744755244755 0.169886565048
0.751748251748 0.170274551214
0.756798756799 0.170220202726
0.761849261849 0.170166608816
0.766511266511 0.170027576698
0.77195027195 0.170061622732
0.776223776224 0.169840190411
0.781274281274 0.16979061128
0.785547785548 0.169573968467
0.789821289821 0.169360213262
0.793706293706 0.16906653426
0.798368298368 0.168941137784
0.801864801865 0.168572361973
0.806915306915 0.168532943849
0.8108003108 0.168252176717
0.815462315462 0.168135213073
0.82128982129 0.168258516396
0.825174825175 0.167984814932
0.832944832945 0.16850047155
0.836441336441 0.168150577944
0.840326340326 0.167882645141
0.843822843823 0.167540882444
0.84965034965 0.167663293468
0.855089355089 0.167708015849
0.859751359751 0.167600727052
0.864413364413 0.167494730503
0.86790986791 0.167165519306
0.873348873349 0.167212139244
0.88073038073 0.167627920734
0.885780885781 0.167597765363
0.889277389277 0.167275650395
0.893550893551 0.167102586457
0.89898989899 0.167148223057
0.907148407148 0.167696064349
0.914141414141 0.168023421879
0.917249417249 0.167637034933
0.921134421134 0.167396215758
0.926184926185 0.167368716653
0.932789432789 0.167620776319
0.937062937063 0.167453485143
0.943667443667 0.167702292184
0.945998445998 0.167193078824
0.95066045066 0.167099153237
0.953768453768 0.166734582994
0.958818958819 0.166711699541
0.964257964258 0.16675624832
0.967365967366 0.16639935846
0.973581973582 0.166578037756
0.978243978244 0.166490346469
0.982128982129 0.166272033675
0.987179487179 0.166252289976
0.99222999223 0.166232751888
1.0 0.166666666667
